Harvesting Expert-Parallel Bubbles for Fine-Tuning

GPUs are expensive, yet latency-critical large language model (LLM) inference leaves part of them idle. Colocation reclaims this capacity by running best-effort work, such as fine-tuning, alongside serving. Many leading LLMs now use a Mixture-of-Experts (MoE) architecture, which adds a new source of idle time. Under expert parallelism, MoE experts are spread across GPUs, and because the router sends uneven numbers of tokens to each GPU, lightly loaded GPUs wait for the most loaded one. Even after applying load balancing solutions, such bubbles still take 8--13% of prefill time. We present BubbleTea, the first colocation system that leverages expert-parallel bubbles for fine-tuning. Unlike existing colocation systems, which make one scheduling decision for all GPUs per forward pass, BubbleTea predicts each GPU's bubble at every layer from the router's token assignment, and fills it with short chunks of fine-tuning work that reuse the weights already loaded for serving. We also introduce compiler passes that automatically derive these chunks from the served LLM as-is, without porting each model architecture to a separate training engine. Our evaluation on three MoE models, served on four A100 GPUs, shows that fine-tuning throughput with BubbleTea is 1.9--6.2$\times$ faster than with LLMStation, a state-of-the-art colocation system. BubbleTea keeps p90 inference latency within 10% of serving alone in 50 of 63 workloads, compared to 44 for LLMStation. On bursty production traces, BubbleTea trains 3.3$\times$ faster than LLMStation and 14$\times$ faster than a stock trainer colocated under CUDA MPS, with p90 inference latency staying within 7% of serving alone.

==> plots/CSVs/bubble_accounting.csv <==
category,pct,ms
trained,35.6,424.0
open_idle,49.8,593.0
closed_early,15.4,184.0
open_latency,1.7,21.0
never_opened,1.3,16.0


==> plots/CSVs/bubble_growth.csv <==
policy,pct_change
nobub_bp,0.7093945728003703
work_bp,16.841566717990574
gating_bp,13.452898303074988
v1_min_bp,4.086373411572741
v1_min_1ch_bp,2.104004334162357


==> plots/CSVs/bubble_predict_error.csv <==
metric,static,router_aware
Median abs. error,0.1229,0.0089
p95 abs. error,0.4524,0.0449


==> plots/CSVs/capacity.csv <==
model,prompt_tokens,req_per_s,frac_of_high,idle,decode,bubbles
Qwen3-30B-A3B,1024,16.0,1.0,4.268,4.059,24.157
Qwen3-30B-A3B,1024,12.0,0.75,3.726,12.465,19.863
Qwen3-30B-A3B,1024,8.0,0.5,3.382,27.207,14.134
Qwen3-30B-A3B,1024,4.0,0.25,3.122,42.706,6.785
Qwen3-30B-A3B,2048,12.0,1.0,4.441,10.019,13.452
Qwen3-30B-A3B,2048,9.0,0.75,3.683,21.577,10.801
Qwen3-30B-A3B,2048,6.0,0.5,3.336,34.647,7.235
Qwen3-30B-A3B,2048,3.0,0.25,2.777,49.398,3.816
Qwen3-30B-A3B,4096,8.0,1.0,2.925,4.733,12.926
Qwen3-30B-A3B,4096,6.0,0.75,2.966,20.210,9.799
Qwen3-30B-A3B,4096,4.0,0.5,2.949,35.599,6.564
Qwen3-30B-A3B,4096,2.0,0.25,2.601,54.601,3.300
Qwen3-30B-A3B,8192,4.0,1.0,2.218,9.045,10.739
Qwen3-30B-A3B,8192,3.0,0.75,2.303,24.435,8.171
Qwen3-30B-A3B,8192,2.0,0.5,2.436,41.913,5.517
Qwen3-30B-A3B,8192,1.0,0.25,2.239,66.459,2.882
Qwen3-30B-A3B,16384,2.0,1.0,1.342,3.021,10.405
Qwen3-30B-A3B,16384,1.5,0.75,1.777,24.823,7.729
Qwen3-30B-A3B,16384,1.0,0.5,1.983,46.786,5.152
Qwen3-30B-A3B,16384,0.5,0.25,2.138,72.457,2.623
Qwen3-30B-A3B,24576,1.0,1.0,1.471,19.124,7.590
Qwen3-30B-A3B,24576,0.75,0.75,1.872,37.900,5.671
Qwen3-30B-A3B,24576,0.5,0.5,1.887,57.767,3.769
Qwen3-30B-A3B,24576,0.25,0.25,29.342,50.439,1.881
Qwen3-30B-A3B,32768,0.5,1.0,1.586,39.692,4.975
Qwen3-30B-A3B,32768,0.375,0.75,1.841,53.894,3.727
Qwen3-30B-A3B,32768,0.25,0.5,20.857,49.410,2.495
Qwen3-30B-A3B,32768,0.125,0.25,58.944,25.633,1.282
Qwen1.5-MoE-A2.7B,1024,32.0,1.0,7.573,5.973,26.052
Qwen1.5-MoE-A2.7B,1024,24.0,0.75,6.988,9.705,21.407
Qwen1.5-MoE-A2.7B,1024,16.0,0.5,5.908,33.789,14.040
Qwen1.5-MoE-A2.7B,1024,8.0,0.25,5.063,62.293,7.041
Qwen1.5-MoE-A2.7B,2048,24.0,1.0,7.302,5.244,18.861
Qwen1.5-MoE-A2.7B,2048,18.0,0.75,5.594,23.708,9.913
Qwen1.5-MoE-A2.7B,2048,12.0,0.5,5.414,41.014,7.626
Qwen1.5-MoE-A2.7B,2048,6.0,0.25,4.573,61.217,3.953
Qwen1.5-MoE-A2.7B,4096,16.0,1.0,5.178,3.933,9.408
Qwen1.5-MoE-A2.7B,4096,12.0,0.75,4.832,18.947,7.999
Qwen1.5-MoE-A2.7B,4096,8.0,0.5,4.679,36.426,4.782
Qwen1.5-MoE-A2.7B,4096,4.0,0.25,4.461,57.218,2.449
Qwen1.5-MoE-A2.7B,8192,8.0,1.0,3.525,8.718,7.320
Qwen1.5-MoE-A2.7B,8192,6.0,0.75,3.881,21.440,5.453
Qwen1.5-MoE-A2.7B,8192,4.0,0.5,4.037,36.090,3.977
Qwen1.5-MoE-A2.7B,8192,2.0,0.25,3.934,61.258,1.816
Qwen1.5-MoE-A2.7B,16384,4.0,1.0,2.528,4.165,6.640
Qwen1.5-MoE-A2.7B,16384,3.0,0.75,4.028,10.410,5.020
Qwen1.5-MoE-A2.7B,16384,2.0,0.5,3.527,20.932,3.347
Qwen1.5-MoE-A2.7B,16384,1.0,0.25,3.664,35.314,1.699
Qwen1.5-MoE-A2.7B,24576,2.0,1.0,2.768,4.558,4.875
Qwen1.5-MoE-A2.7B,24576,1.5,0.75,3.714,7.508,3.626
Qwen1.5-MoE-A2.7B,24576,1.0,0.5,3.448,11.979,2.467
Qwen1.5-MoE-A2.7B,24576,0.5,0.25,25.236,11.888,1.203
Qwen1.5-MoE-A2.7B,32768,1.5,1.0,2.373,0.000,4.775
Qwen1.5-MoE-A2.7B,32768,1.125,0.75,2.780,0.000,3.590
Qwen1.5-MoE-A2.7B,32768,0.75,0.5,3.238,0.000,2.391
Qwen1.5-MoE-A2.7B,32768,0.375,0.25,42.464,0.000,1.210
DeepSeek-V2-Lite,1024,16.0,1.0,6.399,5.247,23.047
DeepSeek-V2-Lite,1024,12.0,0.75,4.046,24.040,15.260
DeepSeek-V2-Lite,1024,8.0,0.5,3.974,47.681,9.047
DeepSeek-V2-Lite,1024,4.0,0.25,3.281,69.784,4.903
DeepSeek-V2-Lite,2048,14.0,1.0,5.827,5.348,21.497
DeepSeek-V2-Lite,2048,10.5,0.75,4.013,30.841,12.710
DeepSeek-V2-Lite,2048,7.0,0.5,3.663,48.579,9.612
DeepSeek-V2-Lite,2048,3.5,0.25,3.376,70.970,4.712
DeepSeek-V2-Lite,4096,12.0,1.0,5.760,4.345,11.836
DeepSeek-V2-Lite,4096,9.0,0.75,4.004,25.966,6.969
DeepSeek-V2-Lite,4096,6.0,0.5,3.657,46.836,4.648
DeepSeek-V2-Lite,4096,3.0,0.25,3.394,70.317,2.370
DeepSeek-V2-Lite,8192,7.0,1.0,2.953,2.719,7.938
DeepSeek-V2-Lite,8192,5.25,0.75,2.975,21.472,6.145
DeepSeek-V2-Lite,8192,3.5,0.5,2.987,47.369,4.032
DeepSeek-V2-Lite,8192,1.75,0.25,3.042,69.528,2.043
DeepSeek-V2-Lite,16384,3.0,1.0,2.106,10.939,6.107
DeepSeek-V2-Lite,16384,2.25,0.75,2.479,27.997,4.569
DeepSeek-V2-Lite,16384,1.5,0.5,2.516,49.163,3.054
DeepSeek-V2-Lite,16384,0.75,0.25,2.661,73.975,1.533
DeepSeek-V2-Lite,24576,2.0,1.0,1.778,6.966,5.755
DeepSeek-V2-Lite,24576,1.5,0.75,2.047,23.883,4.395
DeepSeek-V2-Lite,24576,1.0,0.5,2.473,48.178,2.901
DeepSeek-V2-Lite,24576,0.5,0.25,2.531,73.805,1.450
DeepSeek-V2-Lite,32768,1.25,1.0,1.828,12.050,4.681
DeepSeek-V2-Lite,32768,0.9375,0.75,2.028,32.269,3.493
DeepSeek-V2-Lite,32768,0.625,0.5,2.366,56.147,2.331
DeepSeek-V2-Lite,32768,0.3125,0.25,31.133,48.029,1.205


==> plots/CSVs/context_bubble.csv <==
context_label,context_tokens,qwen3_median_ms,qwen3_err_low,qwen3_err_high,qwen3_growth,qwen15moe_median_ms,qwen15moe_err_low,qwen15moe_err_high,qwen15moe_growth,deepseek_median_ms,deepseek_err_low,deepseek_err_high,deepseek_growth
8k,8192,0.217,0.014,0.137,,0.283,0.144,0.144,,0.200,0,0,
16k,16384,0.535,0.020,0.105,2.47,0.646,0,0,2.28,0.482,0,0,2.41
32k,32768,1.226,0.006,0.121,2.29,1.092,0.309,0.309,1.69,0.412,0.075,0.074,0.85
64k,65536,2.662,0.234,0.346,2.17,2.603,0,0,2.38,0.934,0.023,0.023,2.27
128k,131072,6.405,1.443,0.058,2.41,4.335,1.033,1.034,1.67,2.703,0,0,2.89


==> plots/CSVs/e2e_latency.csv <==
model,prompt_tokens,load_level,req_per_s,llmstation_ttft,llmstation_tpot,llmstation_reps,naive40_ttft,naive40_tpot,naive40_reps,bubbletea_ttft,bubbletea_tpot,bubbletea_reps
Qwen3-30B-A3B,1024,low,4.0,1.029728775273774,1.0255776791634996,2,1.0392736570935006,1.0386868319479545,1,1.0583340509274435,1.0574347810469384,2
Qwen3-30B-A3B,1024,med,8.0,1.0646201104541413,1.0113081364803782,2,1.0177195077461776,1.0232716886795723,1,1.0590603619343308,1.0811868599199868,2
Qwen3-30B-A3B,1024,high,16.0,0.9912718710501508,0.9277760886836344,2,1.3909198242743834,1.0292189534678728,1,1.1271543520428757,1.0489635531704466,2
Qwen3-30B-A3B,2048,low,3.0,1.00594175426865,1.010881450668829,2,1.1228411313688131,1.0383951146085948,1,1.0833654320837804,1.108988864956487,2
Qwen3-30B-A3B,2048,med,6.0,1.01013572628811,0.9969112731015292,2,1.0814815720864153,1.0949908322702584,1,1.0346768523747258,1.0650825857591137,2
Qwen3-30B-A3B,2048,high,12.0,0.935883299887312,0.9331374868150623,2,6.2874572316746695,1.455101641757699,1,1.0571731374026427,1.057334198385309,2
Qwen3-30B-A3B,4096,low,2.0,1.0278447466198146,0.9782435367318808,2,1.1154837327667269,1.0389886281051643,1,1.0538516340618402,1.0103016745966538,2
Qwen3-30B-A3B,4096,med,4.0,1.0393538505126967,1.0435433068053126,2,1.142511623213332,1.1468009910762333,1,1.0324145307262491,1.0549899783924253,2
Qwen3-30B-A3B,4096,high,8.0,1.1195334042162328,1.103503107308343,2,11.820287531190825,1.2293869366580203,1,1.0087511396976498,1.0369081360192471,2
Qwen3-30B-A3B,8192,low,1.0,1.010291965184359,1.0016027191627794,2,1.1422002090077414,0.9960212387651739,1,1.0278947796144167,1.0221803844305568,2
Qwen3-30B-A3B,8192,med,2.0,1.0230508443098747,1.0173444710557744,2,1.1112777949073083,1.072375141652889,1,1.0287403040395817,1.099943753900065,2
Qwen3-30B-A3B,8192,high,4.0,1.0602413331511815,1.113365317304632,2,1.398933353255834,1.5037569710878185,1,1.0319865071493455,1.0938833337567928,2
Qwen3-30B-A3B,16384,low,0.5,1.010754163853846,1.0027096032023484,2,1.2138078589655033,1.0278278286398899,1,1.015697644478148,1.020950756774568,2
Qwen3-30B-A3B,16384,med,1.0,1.007733149529133,1.0106493537455863,2,1.1486749614867324,1.0660359666603851,1,1.0125502898001186,1.0302914180175284,2
Qwen3-30B-A3B,16384,high,1.75,1.021712723647996,1.0250722496687086,2,1.1200875709240088,1.4570569580411112,1,0.9982789233126764,0.9992810158564112,2
Qwen3-30B-A3B,24576,low,0.25,0.9772348087029183,0.9387637075769503,2,1.1367538151701566,0.9754522104195559,1,0.9862842632151636,1.069833922927427,2
Qwen3-30B-A3B,24576,med,0.5,0.9866428459056477,0.928935276891952,2,1.1615031806474903,1.1145871917077068,1,1.0160055185365673,1.0124745927865328,2
Qwen3-30B-A3B,24576,high,1.0,1.0157295063970402,1.1572581779133475,2,1.1189041932707853,1.3286183878638835,1,1.0103436307609037,1.0133439364102477,2
Qwen3-30B-A3B,32768,low,0.125,0.9884585822798052,0.9549089528919364,2,1.100165411638609,0.949500169776538,1,0.9721444229190505,1.0353930541693055,2
Qwen3-30B-A3B,32768,med,0.25,0.9934008578587697,1.0141591421416722,2,1.132264215650752,0.9538494053557431,1,0.9947226118446983,1.0658845513485182,2
Qwen3-30B-A3B,32768,high,0.5,1.017638443084959,1.0178606584929044,2,1.1204231958893944,1.0570308495332863,1,1.0079487815001893,1.0135008910462786,2
Qwen1.5-MoE-A2.7B,1024,low,8.0,1.0784543821844705,1.0629809957773433,2,1.0496546538091296,1.000961653209605,1,1.0384506629677024,1.0393195980418328,2
Qwen1.5-MoE-A2.7B,1024,med,24.0,1.006635609253369,0.9772648394090769,2,1.0551024015920183,1.0607756405516575,1,1.0484996899019516,1.0504416861568326,2
Qwen1.5-MoE-A2.7B,1024,high,32.0,0.9180543344698601,1.0035316586350556,2,5.489973417417766,1.089333836523341,1,3.6075103880652337,1.0684636976640525,2
Qwen1.5-MoE-A2.7B,2048,low,6.0,1.0285539061516504,1.0633740556937634,2,1.0755098286705747,1.1069909888363547,1,1.0497447505382422,1.033533737640005,2
Qwen1.5-MoE-A2.7B,2048,med,18.0,1.5671654130648909,1.0166648184522178,2,1.1894518339016618,1.1655838171103035,1,1.076005765660504,1.0648482989902057,2
Qwen1.5-MoE-A2.7B,2048,high,24.0,3.742390507332753,1.0790309120039003,2,7.615968531883285,1.2339716617207972,1,1.0625811455996352,1.060165048348752,2
Qwen1.5-MoE-A2.7B,4096,low,4.0,0.9848696574344552,0.8920272529202987,2,1.1512115175704072,1.114576694300219,1,1.0315720273104376,1.0187572920483599,2
Qwen1.5-MoE-A2.7B,4096,med,12.0,1.078889560460731,1.109952849752374,4,1.0970305312466437,1.2164774165363974,1,1.0520123417266463,1.082194221020037,4
Qwen1.5-MoE-A2.7B,4096,high,16.0,1.114493818524851,1.0725461401628003,1,20.87064459617886,1.2462476556315933,1,1.0872954483853747,1.0574421588383502,1
Qwen1.5-MoE-A2.7B,8192,low,2.0,1.0709833701159688,1.1456307708528313,2,0.9463019582145906,0.9282249046670721,1,1.0879028539498294,1.0901109801462412,2
Qwen1.5-MoE-A2.7B,8192,med,6.0,1.0773207466507733,1.1526433690676983,2,1.091301166951224,1.2240155170145066,1,1.1332499702929908,1.1176446558699786,2
Qwen1.5-MoE-A2.7B,8192,high,8.0,1.023791051867327,1.1288464154908278,2,1.2456141882552378,1.4737967831654828,1,1.062369676587406,1.1003312754871002,2
Qwen1.5-MoE-A2.7B,16384,low,1.0,1.0183734819209578,1.033516196231456,2,1.1244680578893043,0.9962872680831125,1,1.0452353571172213,1.1393680713678798,2
Qwen1.5-MoE-A2.7B,16384,med,2.5,1.0193840404336316,1.0317743418073775,2,1.1276190330222684,1.1953015505546147,1,1.05402872431759,1.0846512946084805,2
Qwen1.5-MoE-A2.7B,16384,high,4.0,1.0128937169861199,1.0865942288600694,2,1.144993770444291,1.7670168956607164,1,1.0406448438812157,1.2048164673681763,2
Qwen1.5-MoE-A2.7B,24576,low,0.5,0.9975567832297303,0.9971549924966921,2,1.1375182551183398,1.0490159767503728,1,1.013704827561584,1.1474565396500656,2
Qwen1.5-MoE-A2.7B,24576,med,1.5,1.0076440120368622,0.9746630368266155,2,1.1209490143780374,1.2883662355528889,1,1.0343128693887664,1.3577040568043504,2
Qwen1.5-MoE-A2.7B,24576,high,2.0,0.9864595813481989,1.179311438560886,2,1.0901801792484427,1.2469839735737531,1,1.0285505367761418,1.3838237179434254,2
Qwen1.5-MoE-A2.7B,32768,low,0.375,0.9924699588184394,0.9883438917737225,2,1.1203937041017635,1.1141816823894188,1,1.0172738952437328,1.2729220282140457,2
Qwen1.5-MoE-A2.7B,32768,med,1.125,1.014946329843137,1.0206180441189172,2,1.109788210784957,1.077115698588785,1,1.0429329723390304,1.470336455605502,2
Qwen1.5-MoE-A2.7B,32768,high,1.5,1.0229505100132485,1.0379458342498764,2,1.070741741526896,1.246794645153217,1,1.0338010295109235,1.2991890943719653,2
DeepSeek-V2-Lite,1024,low,4.0,1.0236926401338433,1.0410619368757914,2,0.9726435889810922,0.9497843000690355,1,1.0232953628056403,0.9828026219297897,2
DeepSeek-V2-Lite,1024,med,11.0,1.1738063844643678,1.2002426709181047,2,1.006140247188068,0.9928536750049278,1,1.0366170624857556,1.0595330393170213,2
DeepSeek-V2-Lite,1024,high,16.0,1.2892924785861255,1.1219398963902552,2,0.9597999836928156,0.9212866867881261,1,1.0504576724427575,1.0121201605599404,2
DeepSeek-V2-Lite,2048,low,3.5,1.0621306852413015,1.0524114591930267,2,0.9849922575864309,0.9596532886585949,1,1.0609558233509153,1.0613654246984368,2
DeepSeek-V2-Lite,2048,med,9.0,1.1258774793011408,1.1104796179596441,2,0.9697289141865322,0.993648605908543,1,1.0560440670395084,1.0396099553298455,2
DeepSeek-V2-Lite,2048,high,14.0,1.2493957796166761,1.0840959188552788,2,0.9931145698955107,1.0294194623383193,1,1.0450701741050883,1.0690143712354387,2
DeepSeek-V2-Lite,4096,low,3.0,1.0707011308604821,1.0998831596115537,2,1.008999214108486,0.9630301573349436,1,1.0737155973581733,1.0593394204240374,2
DeepSeek-V2-Lite,4096,med,8.0,1.0639313842875822,1.0661274045211966,2,1.0400192396614556,1.0806802447291732,1,1.0438158039226906,1.0392811206094021,2
DeepSeek-V2-Lite,4096,high,12.0,1.121509952570193,1.1089057360913526,2,16.968846562714997,1.159009664200602,1,1.0497719377277472,1.0911273192856765,2
DeepSeek-V2-Lite,8192,low,1.5,1.0352754694125945,1.0427607344658028,2,0.9652290891692474,0.6889000533919168,1,1.0520922527682313,1.0227392072529302,2
DeepSeek-V2-Lite,8192,med,4.0,1.0243871267589646,1.034080776697039,2,1.0112956312101495,1.0668528737600296,1,1.026018166794281,1.0273633635437707,2
DeepSeek-V2-Lite,8192,high,7.0,1.041596191662789,1.0707644641857028,1,18.856785574889162,1.1401899845866856,1,1.0239802808489342,1.0373864720723995,1
DeepSeek-V2-Lite,16384,low,0.75,1.0405534456930752,1.03981294896712,2,1.0378826838662674,0.877704517426138,1,1.0222920318642232,1.0447358785498941,2
DeepSeek-V2-Lite,16384,med,2.0,1.0086657502917058,1.0172293545821893,2,1.0357452269074812,1.0365360892615065,1,1.036862176980397,1.0288439045240039,2
DeepSeek-V2-Lite,16384,high,3.0,1.0403548092336976,1.089604204349424,2,1.0144504583979943,1.3533931865893394,1,1.0588796761387687,1.0708911955502933,2
DeepSeek-V2-Lite,24576,low,0.5,1.025568269776503,1.0559803080710843,2,1.092336927752299,0.9831633911612977,1,1.0414627458493722,1.0337818791838864,2
DeepSeek-V2-Lite,24576,med,1.3,1.0079810271519427,1.1915562888364915,2,1.0744506009688795,1.0494186220025297,1,1.041231370886393,1.0240332972086876,2
DeepSeek-V2-Lite,24576,high,2.0,1.044842738696957,1.1485493573996437,2,1.0627764436103115,1.7534483008669028,1,1.0519633484065214,1.0747043476433333,2
DeepSeek-V2-Lite,32768,low,0.3125,0.9637781468603832,1.0254386093072112,2,1.0285815946447388,0.9941626742308335,1,0.9892716141831196,1.0397896974662268,2
DeepSeek-V2-Lite,32768,med,0.85,1.021048338015401,1.0084303002208364,2,1.085092388015351,1.0338679545392928,1,1.0074289615102834,1.0181455669441501,2
DeepSeek-V2-Lite,32768,high,1.25,1.0277226161434767,1.1471726262449247,2,1.0601647181074945,1.2812803464758298,1,1.0160720285456197,1.00391822125532,2


==> plots/CSVs/eplb.csv <==
prompt_tokens,req_per_s,ft_noeplb_base,ft_noeplb_bubbletea,ft_eplb_base,ft_eplb_bubbletea,ttft_alone_noeplb,ttft_bubbletea_eplb,tpot_alone_noeplb,tpot_bubbletea_eplb
16384,1,2.9131097478268466,3.6613592340757624,3.8910358454235414,3.799092744966936,1.033100793137275,1.063234927795763,0.9791829912943053,1.3179188102314592
8192,2,3.166314191591285,3.9353396352306262,4.27004906505431,4.289471933350775,1.0164175272315865,1.0368772672343667,0.9253836572446433,1.0331258571841313
4096,4,3.5605093582406546,4.021539740891944,4.4026459211091495,4.338907663724125,1.0147548328592817,1.0162773833206584,0.9703660074011423,1.0126594648487193
16384,2,0.41122498392294365,0.5251718542198538,0.768139767631385,0.9464572935726328,1.0499296995320762,1.0158726112076382,1.3399384248750532,1.0638357837253833
8192,4,1.199325134375595,1.5216600336645856,1.5314416164023699,1.8556825962283434,1.0423601035054944,1.0301381587559695,1.0797614906957909,1.0624098792010879
4096,8,0.733932311187284,1.0033557182277226,0.9451444041681394,1.0606715752413016,1.0412266919919615,1.0138107139550947,1.0833776251670928,1.0446562281313554


==> plots/CSVs/eplb_8k.csv <==
prompt_tokens,req_per_s,ft_noeplb_base,ft_noeplb_bubbletea,ft_eplb_base,ft_eplb_bubbletea,ttft_alone,ttft_alone_eplb,ttft_bubbletea_eplb,tpot_alone,tpot_alone_eplb,tpot_bubbletea_eplb
8192,2,3.166314191591285,3.9353396352306262,4.27004906505431,4.289471933350775,275.30035553500056,270.85360903292894,280.84194995462894,74.36616281347891,80.362520162617,83.02459752848073
8192,4,1.199325134375595,1.5216600336645856,1.5314416164023699,1.8556825962283434,293.4819446876645,281.5552357584238,290.0407921522856,154.8820372520676,143.4409715355404,152.39310524156016


==> plots/CSVs/ft_throughput.csv <==
model,prompt_tokens,load_level,req_per_s,llmstation,llmstation_reps,naive40,naive40_reps,bubbletea,bubbletea_reps,bubbletea_over_llmstation,label_lift
Qwen3-30B-A3B,1024,low,4.0,1.6609360474702883,2,0.43299099603499736,1,5.067662382272642,2,3.051088204143089,0.0
Qwen3-30B-A3B,1024,med,8.0,1.1892175981378055,2,0.4641276099810634,1,4.2869587308793164,2,3.6048564514957233,0.0
Qwen3-30B-A3B,1024,high,16.0,0.3545282843482708,2,0.4484582984326054,1,1.26750996827451,2,3.5752012582143426,0.0
Qwen3-30B-A3B,2048,low,3.0,1.7200445191235023,2,0.4448992657556818,1,5.308030199061388,2,3.0859841940406554,0.0
Qwen3-30B-A3B,2048,med,6.0,1.3003441918718996,2,0.4099970945981397,1,4.314254307227819,2,3.3177787344266676,0.0
Qwen3-30B-A3B,2048,high,12.0,0.46974554188290146,2,0.45577604724231635,1,1.3625083279281904,2,2.9005242337517223,0.0
Qwen3-30B-A3B,4096,low,2.0,1.8473290344536915,2,0.4170963812839261,1,4.986664612632714,2,2.6993916728577885,0.0
Qwen3-30B-A3B,4096,med,4.0,1.2691218949764442,2,0.4323241838421529,1,4.021539740891944,2,3.1687576715919685,0.0
Qwen3-30B-A3B,4096,high,8.0,0.20256475080190245,2,0.36866423283285915,1,1.0033557182277226,2,4.9532592134401074,0.0
Qwen3-30B-A3B,8192,low,1.0,1.8515359592031517,2,0.41891377981746236,1,4.985490452966561,2,2.6926241578976264,0.0
Qwen3-30B-A3B,8192,med,2.0,1.3948361827526092,2,0.4166197241327488,1,3.9353396352306262,2,2.821363314123753,0.0
Qwen3-30B-A3B,8192,high,4.0,0.30451049626990234,2,0.31405037254358853,1,1.5216600336645856,2,4.997069238348569,0.0
Qwen3-30B-A3B,16384,low,0.5,1.8088865662415894,2,0.39985858411148717,1,4.966433420834234,2,2.745574826813619,0.0
Qwen3-30B-A3B,16384,med,1.0,1.2885719966656426,2,0.368836257993861,1,3.6613592340757624,2,2.8414083524630627,0.0
Qwen3-30B-A3B,16384,high,1.75,0.4582582936272992,2,0.2605054324980597,1,1.5936733635068323,2,3.477674895728051,0.0
Qwen3-30B-A3B,24576,low,0.25,1.7062160140486147,2,0.41538260288286205,1,4.750255369551528,2,2.7840879058917216,0.0
Qwen3-30B-A3B,24576,med,0.5,1.368521846645511,2,0.3496000823049788,1,3.976132085976393,2,2.9054209808360723,0.0
Qwen3-30B-A3B,24576,high,1.0,0.4993242676662911,2,0.2589372187791745,1,1.8031656383479144,2,3.611211701717265,0.0
Qwen3-30B-A3B,32768,low,0.125,1.794050166525981,2,0.42064775626543655,1,5.167372919744175,2,2.8802834035295315,0.0
Qwen3-30B-A3B,32768,med,0.25,1.4458705438089778,2,0.36773781537476563,1,4.243175932593041,2,2.9346859238275145,0.0
Qwen3-30B-A3B,32768,high,0.5,1.0025724603237216,2,0.28950746565233715,1,2.8166680988138717,2,2.809440923506312,0.0
Qwen1.5-MoE-A2.7B,1024,low,8.0,3.06319787164066,2,1.256875849780379,1,8.887616957513277,2,2.901417841725333,0.0
Qwen1.5-MoE-A2.7B,1024,med,24.0,1.0756472864454298,2,1.3513190434166498,1,3.1576831085996298,2,2.9356120248622286,0.0
Qwen1.5-MoE-A2.7B,1024,high,32.0,0.20741301379994762,2,1.3767822050831717,1,1.2756079593906886,2,6.150086419461742,0.10117424569248312
Qwen1.5-MoE-A2.7B,2048,low,6.0,3.494679337937706,2,1.3028430645002824,1,9.546802482153057,2,2.7318107210908953,0.0
Qwen1.5-MoE-A2.7B,2048,med,18.0,1.461459035324311,2,1.2031787179266649,1,5.074832573495681,2,3.472442573369516,0.0
Qwen1.5-MoE-A2.7B,2048,high,24.0,0.3894458236286822,2,1.0848847183374326,1,2.1450415559953053,2,5.5079331343414255,0.0
Qwen1.5-MoE-A2.7B,4096,low,4.0,3.5664073795362157,2,1.2303210029435332,1,8.470517858072252,2,2.3750842112641037,0.0
Qwen1.5-MoE-A2.7B,4096,med,12.0,1.3983974582375662,4,1.0485357915649929,1,4.295747768963154,4,3.0719075922643535,0.0
Qwen1.5-MoE-A2.7B,4096,high,16.0,0.3069975521457068,1,1.1213737905310655,1,0.9938244830981288,1,3.2372391120123365,0.1275493074329367
Qwen1.5-MoE-A2.7B,8192,low,2.0,3.5827210049560536,2,1.2161760573809783,1,7.792680879039864,2,2.1750733222765835,0.0
Qwen1.5-MoE-A2.7B,8192,med,6.0,1.6708638045077078,2,1.0042845763919033,1,4.446033420777345,2,2.660919105903605,0.0
Qwen1.5-MoE-A2.7B,8192,high,8.0,0.7450726325233354,2,0.8610562308059163,1,2.096974294928744,2,2.814456206540464,0.0
Qwen1.5-MoE-A2.7B,16384,low,1.0,3.8782909579708416,2,1.169280727722743,1,7.555665928468949,2,1.9481947100797576,0.0
Qwen1.5-MoE-A2.7B,16384,med,2.5,2.3222883944253185,2,0.9941580309040003,1,5.0467708475313335,2,2.1731886787386823,0.0
Qwen1.5-MoE-A2.7B,16384,high,4.0,0.6583691964717417,2,0.7523239852340662,1,2.0285208676515665,2,3.0811296739315686,0.0
Qwen1.5-MoE-A2.7B,24576,low,0.5,3.9540592313375864,2,1.210767628484685,1,9.916316123439387,2,2.5078825438042003,0.0
Qwen1.5-MoE-A2.7B,24576,med,1.5,2.2913456807087353,2,0.9422223066120347,1,5.562376875865954,2,2.4275590203157202,0.0
Qwen1.5-MoE-A2.7B,24576,high,2.0,1.610470956899419,2,0.8162381398131741,1,3.848860265605028,2,2.3898973459385435,0.0
Qwen1.5-MoE-A2.7B,32768,low,0.375,3.8886829085532444,2,1.1525031253582025,1,9.184104376516942,2,2.3617519331073,0.0
Qwen1.5-MoE-A2.7B,32768,med,1.125,2.0395469144084055,2,0.8758861873601053,1,5.29307247971687,2,2.595219772746531,0.0
Qwen1.5-MoE-A2.7B,32768,high,1.5,1.4297254366521561,2,0.7324933833302558,1,3.181367219515879,2,2.2251595571841865,0.0
DeepSeek-V2-Lite,1024,low,4.0,3.059050861360161,2,1.7770322894707127,1,7.666979970634856,2,2.5063264123780695,0.0
DeepSeek-V2-Lite,1024,med,11.0,1.3182698495348535,2,1.692599806186349,1,4.226638487270444,2,3.206201286300978,0.0
DeepSeek-V2-Lite,1024,high,16.0,0.4144748564728208,2,1.6625821571061579,1,1.3516495002953426,2,3.2611133804300554,0.3109326568108153
DeepSeek-V2-Lite,2048,low,3.5,3.105258342673973,2,1.8004507780324182,1,7.704987984285166,2,2.481271164591837,0.0
DeepSeek-V2-Lite,2048,med,9.0,1.5233493430149618,2,1.7422223202514704,1,5.237914871771181,2,3.438420015598311,0.0
DeepSeek-V2-Lite,2048,high,14.0,0.48055126145860716,2,1.7287856048018342,1,2.254468696265391,2,4.691421867091659,0.0
DeepSeek-V2-Lite,4096,low,3.0,3.1020237514523554,2,1.7829658357700355,1,7.34696258733629,2,2.3684417580286,0.0
DeepSeek-V2-Lite,4096,med,8.0,1.640660427373115,2,1.6161606034616098,1,4.781441268969704,2,2.9143393655354624,0.0
DeepSeek-V2-Lite,4096,high,12.0,0.48716799454763354,2,1.3696193182254548,1,1.1745716359581564,2,2.4110197079937916,0.1950476822672984
DeepSeek-V2-Lite,8192,low,1.5,3.221089214916238,2,1.7482656147893538,1,7.060740256192668,2,2.192034987263238,0.0
DeepSeek-V2-Lite,8192,med,4.0,1.8692521186091695,2,1.498823452631868,1,4.939772308986672,2,2.6426463609746476,0.0
DeepSeek-V2-Lite,8192,high,7.0,0.2726495803650858,1,1.2868295968260504,1,0.6478141811373731,1,2.3759955187531587,0.6390154156886773
DeepSeek-V2-Lite,16384,low,0.75,3.153455407071064,2,1.6635637530057388,1,6.971950765924475,2,2.2108924547628335,0.0
DeepSeek-V2-Lite,16384,med,2.0,1.8382267659227245,2,1.3505490651338328,1,4.142385009924009,2,2.2534678999980065,0.0
DeepSeek-V2-Lite,16384,high,3.0,0.6006728140491917,2,1.0680287039708245,1,1.839015320836752,2,3.061592397431436,0.0
DeepSeek-V2-Lite,24576,low,0.5,2.959468041749946,2,1.6050176495138502,1,7.4412567516402675,2,2.5143899669348078,0.0
DeepSeek-V2-Lite,24576,med,1.3,1.6992737114605756,2,1.2299277968835731,1,4.135324960295845,2,2.4335837907722424,0.0
DeepSeek-V2-Lite,24576,high,2.0,0.4465385190446577,2,0.8532256232548011,1,1.1658132977612232,2,2.6107787974381487,0.0
DeepSeek-V2-Lite,32768,low,0.3125,3.1649207767932808,2,1.6231529371229683,1,8.039762404540665,2,2.5402728761781543,0.0
DeepSeek-V2-Lite,32768,med,0.85,1.7597819541131423,2,1.2042774685514077,1,4.367511671372486,2,2.4818481978203555,0.0
DeepSeek-V2-Lite,32768,high,1.25,0.8150255492644372,2,0.8957029329159645,1,1.9941072284283257,2,2.4466806350156913,0.0


==> plots/CSVs/gpu_memory.csv <==
model,config,available,trainer,experts,other,total
Qwen3-30B-A3B,LLMStation,1,2.942,0.000,0.000,2.942
Qwen3-30B-A3B,BubbleTea,1,3.900,0.000,3.321,7.221
Qwen3-30B-A3B,EPLB,1,0.000,2.588,3.678,6.265
Qwen3-30B-A3B,BubbleTea + EPLB,1,3.900,2.588,6.983,13.470
Qwen1.5-MoE-A2.7B,LLMStation,1,1.909,0.000,0.000,1.909
Qwen1.5-MoE-A2.7B,BubbleTea,1,2.525,0.000,2.963,5.488
Qwen1.5-MoE-A2.7B,EPLB,0,0,0,0,0
Qwen1.5-MoE-A2.7B,BubbleTea + EPLB,0,0,0,0,0
DeepSeek-V2-Lite,LLMStation,1,2.205,0.000,0.000,2.205
DeepSeek-V2-Lite,BubbleTea,1,2.225,0.000,3.127,5.352
DeepSeek-V2-Lite,EPLB,1,0.000,2.525,3.742,6.267
DeepSeek-V2-Lite,BubbleTea + EPLB,1,2.225,2.525,6.813,11.563


==> plots/CSVs/hook_cost.csv <==
model,gpu_us,host_us
Qwen3-30B-A3B,9.981,135.870
Qwen1.5-MoE-A2.7B,10.183,129.117
DeepSeek-V2-Lite,9.979,131.040


==> plots/CSVs/intro_trace.csv <==
t_mid,arrivals_rps,sps_llms,sps_tt,sps_v1_min,p90ttft_vllm,p90ttft_llms,p90ttft_tt,p90ttft_v1_min
15,7.900,1.083,0.333,3.000,799,769,937,808
45,5.300,1.700,0.467,6.100,373,383,517,444
75,1.067,2.200,0.400,6.967,374,331,472,372
105,9.433,0.983,0.400,3.700,411,414,490,437
135,3.867,1.850,0.400,5.633,942,924,1104,1011
165,0.000,2.400,0.533,7.367,nan,nan,nan,nan
195,2.400,1.983,0.400,6.300,307,331,408,320
225,0.200,2.317,0.467,7.367,212,213,276,215
255,4.100,1.750,0.467,5.667,297,291,342,303
285,6.100,1.483,0.333,4.867,822,798,961,868
315,3.767,1.767,0.467,5.700,350,343,409,345
345,11.133,1.150,0.333,4.033,1663,1556,1944,1689
375,4.967,1.767,0.400,5.867,1492,1436,1735,1501
405,3.433,1.717,0.467,5.933,335,317,389,343
435,1.133,2.167,0.467,7.233,282,290,319,298
465,0.000,2.350,0.533,7.333,nan,nan,nan,nan
495,0.800,2.233,0.400,7.300,409,455,497,370
525,3.467,1.933,0.533,6.400,599,569,698,615
555,3.700,1.767,0.400,5.400,250,246,287,254


==> plots/CSVs/latency_ablation.csv <==
prompt_tokens,load_level,req_per_s,b_ft,c_ft,d_ft,e_ft,b_ttft,c_ttft,d_ttft,e_ttft,b_tpot,c_tpot,d_tpot,e_tpot
4096,low,2,5.08145248635496,5.002116014779594,5.1640226557024285,4.986664612632714,1.049018375103452,1.0986059796433028,1.1141325750007656,1.0538516340618402,1.0520792392239473,1.133333763065421,1.0876458307480907,1.0103016745966538
4096,med,4,3.5605093582406546,3.8367070124547524,3.969071580151109,4.021539740891944,1.0563635327378011,1.0770953936778704,1.0837983854509297,1.0324145307262491,1.1000937179995243,1.0953947476978632,1.1013883344698316,1.0549899783924253
4096,high,8,0.733932311187284,2.113984797795731,1.3317938634928248,1.0033557182277226,0.9861972032859924,5.033772532325431,1.0334333229807355,1.0087511396976498,1.0310538010565282,1.187389003341684,1.1255756535984889,1.0369081360192471
8192,low,1,5.118145324164342,5.28853653801804,5.219798543215569,4.985490452966561,1.0130282456652269,1.0589982225095362,1.0466830500706803,1.0278947796144167,1.004789182627867,1.0753453210776787,1.0563575166267358,1.0221803844305568
8192,med,2,3.166314191591285,4.0242960983874045,4.059233018377185,3.9353396352306262,1.1769255085585206,1.056627694267332,1.0437103022531269,1.0287403040395817,1.579821047439798,1.051870330297849,1.0702821996190799,1.099943753900065
8192,high,4,1.199325134375595,1.865770144640826,1.748401081563207,1.5216600336645856,1.0001081334703579,1.0756385277530571,1.0657374222996152,1.0319865071493455,1.039462194331939,1.218611690301662,1.153724488392456,1.0938833337567928
16384,low,0.5,5.346591624093365,4.6087486567786975,4.895896418017685,4.966433420834234,1.010582910288584,1.0504960985905616,1.0337441503925282,1.015697644478148,0.9859761978223276,1.0482851064795273,1.0507103810078702,1.020950756774568
16384,med,1,2.9131097478268466,3.705041244598816,3.780594022778881,3.6613592340757624,1.1063084632632525,1.0432536464349793,1.0222458749971304,1.0125502898001186,1.6922007556110847,1.1847058330872875,1.1610796114078836,1.0302914180175284
16384,high,2,0.41122498392294365,0.9723127844711343,0.5887110880203179,0.5251718542198538,0.9963276609786602,9.147175832641802,1.2843400071294846,1.0145266962112025,1.0042444306158458,1.3963646333318893,1.3507913560907971,1.208205845683072


==> plots/CSVs/lb_sweep.csv <==
context_label,base,eplb,lplb,waterfill,eplb_wf,lplb_wf
8k,0.329,0.322,0.253,0.288,0.270,0.275
16k,0.639,0.621,0.453,0.545,0.513,0.495
32k,1.224,1.229,0.881,1.045,0.996,0.956
64k,2.376,2.399,1.741,2.047,1.946,1.867
128k,4.791,4.833,3.534,4.124,3.938,3.764


==> plots/CSVs/mem_breakdown.csv <==
model,lora_state,graph_pool,eager_live,cached,context,total
Qwen3-30B-A3B,0.1421,2.7207,0.2924,0.3937,1.0996,4.6484
DeepSeek-V2-Lite,0.0787,1.4994,0.2027,0.2348,0.9922,3.0078


==> plots/CSVs/naive_sweep.csv <==
model,prompt_tokens,load_level,req_per_s,naive6,naive6_ttft,naive6_tpot,naive6_reps,naive40,naive40_ttft,naive40_tpot,naive40_reps,naivenone,naivenone_ttft,naivenone_tpot,naivenone_reps
Qwen3-30B-A3B,1024,low,4.0,0.3934792253055036,1.008307499926484,1.0070945025580678,1,0.43299099603499736,1.0392736570935006,1.0386868319479545,1,0.43295568162448095,1.11921844695521,1.096568785078903,1
Qwen3-30B-A3B,1024,med,8.0,0.38705002340172545,1.0355866772889233,1.1165825786275814,1,0.4641276099810634,1.0177195077461776,1.0232716886795723,1,0.46371152762194806,1.0917917869440088,1.1768592859362508,1
Qwen3-30B-A3B,1024,high,16.0,0.2994180501322017,5.873541317592225,1.0271264932852648,1,0.4484582984326054,1.3909198242743834,1.0292189534678728,1,0.4421702233907347,3.109422724074782,1.1754453561249825,1
Qwen3-30B-A3B,2048,low,3.0,0.38544800656080785,1.053759573227474,1.032971371219612,1,0.4448992657556818,1.1228411313688131,1.0383951146085948,1,0.4448402370639953,1.2121510860958857,1.0932151904701135,1
Qwen3-30B-A3B,2048,med,6.0,0.3514050097116877,1.0260375274178077,1.0200868246417183,1,0.4099970945981397,1.0814815720864153,1.0949908322702584,1,0.46705589229847044,1.1719568531910851,1.2095264352456174,1
Qwen3-30B-A3B,2048,high,12.0,0.3415875897154704,1.0734851132541687,1.086651511960823,1,0.45577604724231635,6.2874572316746695,1.455101641757699,1,0.45221054613679884,1.6198739313038069,1.3104754576549693,1
Qwen3-30B-A3B,4096,low,2.0,0.37714464558385163,1.045019515019839,1.0962197596205756,1,0.4170963812839261,1.1154837327667269,1.0389886281051643,1,0.456929215923108,1.1389578740852158,1.0767698909266727,1
Qwen3-30B-A3B,4096,med,4.0,0.3139514496109159,1.198126498622009,1.278838812364281,1,0.4323241838421529,1.142511623213332,1.1468009910762333,1,0.4329021760080313,1.1188351074320901,1.1263863518257986,1
Qwen3-30B-A3B,4096,high,8.0,0.308958957806845,1.0024795462788345,1.0974073594591436,1,0.36866423283285915,11.820287531190825,1.2293869366580203,1,0.42993595675940893,15.93169921793772,1.268815316578702,1
Qwen3-30B-A3B,8192,low,1.0,0.37900144469025393,1.0355890641200167,1.0817450137808897,1,0.41891377981746236,1.1422002090077414,0.9960212387651739,1,0.4386707826731144,1.1843273595194157,1.0292463044057774,1
Qwen3-30B-A3B,8192,med,2.0,0.33756814508017213,1.004135288493484,0.9707323664950727,1,0.4166197241327488,1.1112777949073083,1.072375141652889,1,0.41689452835570523,1.1624027852693,1.0690211672800147,1
Qwen3-30B-A3B,8192,high,4.0,0.2752188721032356,0.9966930976321364,1.10026302385495,1,0.31405037254358853,1.398933353255834,1.5037569710878185,1,0.3126822267651967,2.78838417485302,1.5834822047989219,1
Qwen3-30B-A3B,16384,low,0.5,0.35988272215104794,1.0357609577271023,1.0353657354453343,1,0.39985858411148717,1.2138078589655033,1.0278278286398899,1,0.41484625664821273,1.1605486542255308,1.0768339459815086,1
Qwen3-30B-A3B,16384,med,1.0,0.3090698689954489,1.0172417232289772,0.8496582030621114,1,0.368836257993861,1.1486749614867324,1.0660359666603851,1,0.35881335213119625,1.2159757506927347,1.0904761810838735,1
Qwen3-30B-A3B,16384,high,1.75,0.22586288260798135,1.0063156599894931,1.0084658487179472,1,0.2605054324980597,1.1200875709240088,1.4570569580411112,1,0.2604716517986384,1.1940418419925056,1.6397236647203763,1
Qwen3-30B-A3B,24576,low,0.25,0.3628341527709794,0.9853633740265992,1.0334754175727898,1,0.41538260288286205,1.1367538151701566,0.9754522104195559,1,0.3928058366840246,1.1798518894095844,1.0642177712484548,1
Qwen3-30B-A3B,24576,med,0.5,0.31478425519920056,1.0314054552076903,1.0191215653748331,1,0.3496000823049788,1.1615031806474903,1.1145871917077068,1,0.3746941956736109,1.172329350160502,1.065747961497889,1
Qwen3-30B-A3B,24576,high,1.0,0.2091970446963516,1.014318971096085,1.0065874070346734,1,0.2589372187791745,1.1189041932707853,1.3286183878638835,1,0.25892039748300055,1.1683113674697738,1.49557609070254,1
Qwen3-30B-A3B,32768,low,0.125,0.3680883481746673,0.9718937898326445,0.9534006390544704,1,0.42064775626543655,1.100165411638609,0.949500169776538,1,0.4056394569414734,1.1507119109863517,1.020544991014212,1
Qwen3-30B-A3B,32768,med,0.25,0.32768019038789686,0.9875442794843022,1.0440955725519063,1,0.36773781537476563,1.132264215650752,0.9538494053557431,1,0.372698013291291,1.148391666139506,1.0412780794644958,1
Qwen3-30B-A3B,32768,high,0.5,0.24470922247106103,1.0058544080852485,0.9801135918901008,1,0.28950746565233715,1.1204231958893944,1.0570308495332863,1,0.2946135982646142,1.1413672701759097,1.0651707109306432,1
Qwen1.5-MoE-A2.7B,1024,low,8.0,1.0116861204960124,0.955129310140448,0.9168151891697561,1,1.256875849780379,1.0496546538091296,1.000961653209605,1,1.2557773378334747,1.0852534830707328,1.0406574668908761,1
Qwen1.5-MoE-A2.7B,1024,med,24.0,1.1345397967660116,1.0182986793386095,1.0270506315878776,1,1.3513190434166498,1.0551024015920183,1.0607756405516575,1,1.3482297168922803,1.5154348359433774,1.229516665845694,1
Qwen1.5-MoE-A2.7B,1024,high,32.0,1.175744157384683,0.7994022671817315,1.0100737118143321,1,1.3767822050831717,5.489973417417766,1.089333836523341,1,1.242085260248419,12.110854518318671,1.2321674875879443,1
Qwen1.5-MoE-A2.7B,2048,low,6.0,1.0663222532903534,1.036621294087639,0.9771046834903752,1,1.3028430645002824,1.0755098286705747,1.1069909888363547,1,1.1825017758795466,1.2011231007462015,1.1237843915340688,1
Qwen1.5-MoE-A2.7B,2048,med,18.0,0.8639874648913375,1.007180434120153,1.0330677577128062,1,1.2031787179266649,1.1894518339016618,1.1655838171103035,1,1.0275246948481216,1.2188009881025752,1.2782261123780156,1
Qwen1.5-MoE-A2.7B,2048,high,24.0,0.9065808114296338,1.043959228540209,1.0783736311739185,1,1.0848847183374326,7.615968531883285,1.2339716617207972,1,1.061581434149769,12.802705371954836,1.2848900026407684,1
Qwen1.5-MoE-A2.7B,4096,low,4.0,1.0319874492265777,1.029516111280168,1.0311218876596682,1,1.2303210029435332,1.1512115175704072,1.114576694300219,1,1.148874813979651,1.247878818892693,1.2283053697343418,1
Qwen1.5-MoE-A2.7B,4096,med,12.0,0.9336912965920678,0.9484242139780046,0.996307238159006,1,1.0485357915649929,1.0970305312466437,1.2164774165363974,1,1.0489310631648814,1.1420429317787566,1.3042150844291134,1
Qwen1.5-MoE-A2.7B,4096,high,16.0,0.9181139659888494,1.5721451264187674,1.1130532622744784,1,1.1213737905310655,20.87064459617886,1.2462476556315933,1,0.9498719708545869,27.50395076160723,1.292270693152066,1
Qwen1.5-MoE-A2.7B,8192,low,2.0,1.0170729675209778,0.8936728662748055,0.8634688026607422,1,1.2161760573809783,0.9463019582145906,0.9282249046670721,1,1.1759945889046934,1.047448838522886,1.0064900082485295,1
Qwen1.5-MoE-A2.7B,8192,med,6.0,0.8286169811398101,0.9621903145232515,0.9505469935019772,1,1.0042845763919033,1.091301166951224,1.2240155170145066,1,1.0035235411272014,1.1905594027470878,1.3052926318839264,1
Qwen1.5-MoE-A2.7B,8192,high,8.0,0.7064534814982761,1.0380591972952158,1.1142665867276667,1,0.8610562308059163,1.2456141882552378,1.4737967831654828,1,0.8585308221027268,2.1756480555931246,1.6576196106852812,1
Qwen1.5-MoE-A2.7B,16384,low,1.0,0.9695302568782642,0.9853999347353916,0.9237746179771739,1,1.169280727722743,1.1244680578893043,0.9962872680831125,1,1.139199535391157,1.1431369030544194,1.0181431873452385,1
Qwen1.5-MoE-A2.7B,16384,med,2.5,0.7711362261110674,1.002662347036657,0.9879216577627542,1,0.9941580309040003,1.1276190330222684,1.1953015505546147,1,0.9194857706324965,1.1962699022969339,1.332616111489791,1
Qwen1.5-MoE-A2.7B,16384,high,4.0,0.554412931253245,1.023038916304187,1.148724867569097,1,0.7523239852340662,1.144993770444291,1.7670168956607164,1,0.7124412792192597,1.5517318025941336,2.0428422663183663,1
Qwen1.5-MoE-A2.7B,24576,low,0.5,0.9758541856915512,1.049434397232687,1.0471757827026063,1,1.210767628484685,1.1375182551183398,1.0490159767503728,1,1.120708126849387,1.2220552714052897,1.1085335560378615,1
Qwen1.5-MoE-A2.7B,24576,med,1.5,0.7631700916119302,0.9927772479226291,0.9762411564498404,1,0.9422223066120347,1.1209490143780374,1.2883662355528889,1,0.8820817596869811,1.1787357177582156,1.3150806667488915,1
Qwen1.5-MoE-A2.7B,24576,high,2.0,0.6570908861314114,1.0022405881539822,1.0150092987239068,1,0.8162381398131741,1.0901801792484427,1.2469839735737531,1,0.7761563181757214,1.156448150727636,1.4227337151363841,1
Qwen1.5-MoE-A2.7B,32768,low,0.375,0.9573307192142586,1.001895040496064,0.9647927715485306,1,1.1525031253582025,1.1203937041017635,1.1141816823894188,1,1.092389459789926,1.1523920976532604,1.1595218027642844,1
Qwen1.5-MoE-A2.7B,32768,med,1.125,0.7187930029974656,1.0063937960957143,0.9794927188414362,1,0.8758861873601053,1.109788210784957,1.077115698588785,1,0.8645108642892554,1.1232160255111228,1.0839384099876008,1
Qwen1.5-MoE-A2.7B,32768,high,1.5,0.5832155812694695,0.9662667088255218,0.9936875757982304,1,0.7324933833302558,1.070741741526896,1.246794645153217,1,0.6723612016107927,1.1040971858948703,1.4836696066340054,1
DeepSeek-V2-Lite,1024,low,4.0,1.3030763681190736,0.9763095591079382,0.9603491235455234,1,1.7770322894707127,0.9726435889810922,0.9497843000690355,1,1.7197860823033413,1.0249336360213914,1.003968913928497,1
DeepSeek-V2-Lite,1024,med,11.0,1.2669773273234475,1.0487973141700961,1.0848522716059434,1,1.692599806186349,1.006140247188068,0.9928536750049278,1,1.692059520152944,4.9853915190077815,1.1079009919617395,1
DeepSeek-V2-Lite,1024,high,16.0,1.2077427356086181,9.437743937074796,1.2835250159943383,1,1.6625821571061579,0.9597999836928156,0.9212866867881261,1,1.5899190846046318,1.0274697160638222,1.0230075812648005,1
DeepSeek-V2-Lite,2048,low,3.5,1.2800819599562745,0.9986788030626226,0.9968212514770289,1,1.8004507780324182,0.9849922575864309,0.9596532886585949,1,1.7653332694463484,1.1108207720613796,1.2087268794518118,1
DeepSeek-V2-Lite,2048,med,9.0,1.1331786788791927,1.3621963069474479,1.4015911362342948,1,1.7422223202514704,0.9697289141865322,0.993648605908543,1,1.6555136769279308,1.3210069160164655,1.2040558668165606,1
DeepSeek-V2-Lite,2048,high,14.0,1.0664172607489482,0.9646182324513919,0.9817904743670871,1,1.7287856048018342,0.9931145698955107,1.0294194623383193,1,1.7165020420941441,1.0393823160757338,1.0540613025643597,1
DeepSeek-V2-Lite,4096,low,3.0,1.2182632661401551,0.9668853812178652,0.9426200742609839,1,1.7829658357700355,1.008999214108486,0.9630301573349436,1,1.6341641316685496,1.1338246361729492,1.137735551229128,1
DeepSeek-V2-Lite,4096,med,8.0,1.0883699792336226,0.9852603004153512,1.002663330216014,1,1.6161606034616098,1.0400192396614556,1.0806802447291732,1,1.475909139953998,1.2438425476221409,1.3210193189030424,1
DeepSeek-V2-Lite,4096,high,12.0,1.032507049763405,0.9467765600395418,1.0140853960557192,1,1.3696193182254548,16.968846562714997,1.159009664200602,1,1.3997421977882882,29.033857068380776,1.3081559085320895,1
DeepSeek-V2-Lite,8192,low,1.5,1.2102046505174924,0.9297053717674149,0.6718384943862152,1,1.7482656147893538,0.9652290891692474,0.6889000533919168,1,1.5840546803787943,1.0891902141477454,0.8320097135980744,1
DeepSeek-V2-Lite,8192,med,4.0,1.025836559635284,0.9850665530336614,0.9800180126914104,1,1.498823452631868,1.0112956312101495,1.0668528737600296,1,1.3403249005281797,1.1709347225959261,1.5182884092217637,1
DeepSeek-V2-Lite,8192,high,7.0,0.7957953404095611,6.199929200732681,1.0398083879139925,1,1.2868295968260504,18.856785574889162,1.1401899845866856,1,1.2386328927486967,30.67364462889992,1.2431445975933502,1
DeepSeek-V2-Lite,16384,low,0.75,1.1914817230596073,0.9913466070380993,0.8645792349292813,1,1.6635637530057388,1.0378826838662674,0.877704517426138,1,1.5735331527003575,1.1454342682821257,1.0040846727006347,1
DeepSeek-V2-Lite,16384,med,2.0,0.9337103825523294,0.9445121368572124,0.9006490952624885,1,1.3505490651338328,1.0357452269074812,1.0365360892615065,1,1.2912430084112079,1.1028702066277365,1.2613914761142448,1
DeepSeek-V2-Lite,16384,high,3.0,0.7417944975642111,0.9490862167938882,1.0392082708175936,1,1.0680287039708245,1.0144504583979943,1.3533931865893394,1,1.0068733243536603,1.7101513627850304,1.8348027196185137,1
DeepSeek-V2-Lite,24576,low,0.5,1.1550876693850831,1.0008236409959779,0.979120002919261,1,1.6050176495138502,1.092336927752299,0.9831633911612977,1,1.5400653112571423,1.2135197632871928,1.4197329565040344,1
DeepSeek-V2-Lite,24576,med,1.3,0.86762442880449,1.013578941875286,1.0076024169249627,1,1.2299277968835731,1.0744506009688795,1.0494186220025297,1,1.1778758580639548,1.1327289825976417,1.2606208346065215,1
DeepSeek-V2-Lite,24576,high,2.0,0.594874987314851,1.0167432935252825,1.1331933374129755,1,0.8532256232548011,1.0627764436103115,1.7534483008669028,1,0.8010679405037677,4.89938284019829,2.025595225048158,1
DeepSeek-V2-Lite,32768,low,0.3125,1.1571448708305352,0.9728234980698274,0.9819946015700505,1,1.6231529371229683,1.0285815946447388,0.9941626742308335,1,1.5418534159963162,1.0978218136273665,1.1692047173802507,1
DeepSeek-V2-Lite,32768,med,0.85,0.8650956237308918,1.0203403930395023,0.9826407109760044,1,1.2042774685514077,1.085092388015351,1.0338679545392928,1,1.1533330017479786,1.1309557099812004,1.3587474639602963,1
DeepSeek-V2-Lite,32768,high,1.25,0.6221209888214407,1.0238048389990755,1.1210916918822376,1,0.8957029329159645,1.0601647181074945,1.2812803464758298,1,0.8210215845443322,1.281329881543099,1.7386410956089322,1


==> plots/CSVs/precision_sweep.csv <==
context_label,baseline_bf16,baseline_fp8,lplb_bf16,lplb_fp8
8k,0.329,0.331,0.253,0.295
16k,0.639,0.609,0.453,0.479
32k,1.224,1.207,0.881,0.888
64k,2.376,2.396,1.741,1.734
128k,4.791,4.814,3.534,3.499


==> plots/CSVs/sched_overhead.csv <==
model,load,req_per_s,runs,p50_ttft,p90_ttft,p50_tpot,p90_tpot
Qwen3-30B-A3B,low,1,2+2,1.384,0.761,-0.413,-0.464
Qwen3-30B-A3B,medium,2,3+3,0.026,0.374,0.704,6.809
Qwen3-30B-A3B,high,4,2+2,0.086,-0.187,0.489,0.371
Qwen1.5-MoE-A2.7B,low,2,2+2,-1.027,-1.568,0.597,0.198
Qwen1.5-MoE-A2.7B,medium,6,3+3,-0.906,-1.523,0.297,0.145
Qwen1.5-MoE-A2.7B,high,8,2+2,-1.124,-1.035,-0.308,-3.555
DeepSeek-V2-Lite,low,1.5,2+2,0.147,1.144,-1.012,1.089
DeepSeek-V2-Lite,medium,4,3+3,1.589,0.960,0.692,1.359
DeepSeek-V2-Lite,high,6,2+2,-1.055,-1.158,-0.323,-0.857
DeepSeek-V2-Lite,high,7,2+2,6.421,7.035,1.652,0.204


==> plots/CSVs/sources.csv <==
prompt_tokens,load_level,req_per_s,a_plain,b_second_chain,e_bubbletea
4096,low,2,3.7279583469382906,5.08145248635496,4.986664612632714
4096,med,4,2.51517447472276,3.5605093582406546,4.021539740891944
4096,high,8,0.5884574651633161,0.733932311187284,1.0033557182277226
8192,low,1,3.199941759246144,5.118145324164342,4.985490452966561
8192,med,2,2.179527369502396,3.166314191591285,3.9353396352306262
8192,high,4,0.816233708838467,1.199325134375595,1.5216600336645856
16384,low,0.5,3.391708149953317,5.346591624093365,4.966433420834234
16384,med,1,2.00868020879664,2.9131097478268466,3.6613592340757624
16384,high,2,0.15855069395499366,0.41122498392294365,0.5251718542198538


==> plots/CSVs/trace_arrivals.csv <==
t,code,conversation
0,8.9,5.0
10,7.7,5.3
20,7.1,6.3
30,3.5,5.1
40,1.7,4.6
50,10.7,4.5
60,3.2,5.1
70,0.0,5.5
80,0.0,4.8
90,5.4,6.2
100,12.3,6.2
110,10.6,6.5
120,4.4,5.6
130,7.2,7.1
140,0.0,5.1
150,0.0,4.5
160,0.0,4.9
170,0.0,7.9
180,0.0,5.5
190,0.0,3.9
200,7.2,6.6
210,0.6,6.1
220,0.0,7.0
230,0.0,6.0
240,0.0,5.4
250,5.2,4.2
260,7.1,6.3
270,3.2,6.8
280,4.6,6.2
290,10.5,5.4
300,4.2,6.5
310,1.0,7.6
320,6.1,6.2
330,13.9,6.3
340,14.6,6.3
350,4.9,7.9
360,12.8,5.7
370,2.1,8.2
380,0.0,6.4
390,0.8,7.0
400,7.5,7.3
410,2.0,5.0
420,3.4,6.8
430,0.0,6.2
440,0.0,6.3
450,0.0,6.3
460,0.0,5.7
470,0.0,7.3
480,0.0,8.2
490,0.0,7.3
500,2.4,6.7
510,5.2,6.4
520,5.2,4.8
530,0.0,6.4
540,0.0,6.9
550,7.6,6.9
560,3.5,6.9
570,,7.8
580,,7.3
590,,7.4


==> plots/CSVs/trace_results.csv <==
trace,requests,mean_req_per_s,llmstation_ft,naive40_ft,bubbletea_ft,alone_ttft,llmstation_ttft,naive40_ttft,bubbletea_ttft,alone_tpot,llmstation_tpot,naive40_tpot,bubbletea_tpot
code,2183,3.8578947661597613,1.8232609019838786,0.4370638591840881,5.929383373901775,934.2529885470867,897.0433929935098,1099.6511904522777,966.1479974165559,189.035017715974,189.03188829842424,225.68617615950475,195.36878485676078
conversation,3716,6.194377973882776,1.536759206892658,0.4240463325904871,4.960334444165266,169.9927438981831,171.5130042284727,198.71840476989746,180.9567928314209,62.69327997518893,64.05410371513307,71.0227975165171,66.31639339403728


==> plots/CSVs/training_loss.csv <==
step,bubbletea,hf_peft
13,1.34502,1.30431
14,1.37574,1.33452
15,1.37652,1.33125
16,1.34255,1.29841
17,1.32136,1.27986
18,1.28387,1.25070
19,1.26772,1.24511
20,1.24069,1.22656
21,1.23759,1.22577
22,1.23217,1.22214
23,1.21649,1.21314
24,1.23209,1.23156
25,1.23532,1.23110
26,1.22188,1.21516
27,1.24333,1.23688
28,1.23466,1.23422
29,1.24417,1.24307
30,1.25017,1.24846
31,1.23282,1.23100
32,1.24305,1.24228
33,1.20241,1.19762
34,1.21289,1.20656
35,1.21888,1.21228
36,1.22365,1.21774
37,1.20053,1.19032
38,1.18418,1.16448
39,1.16214,1.14934
40,1.17484,1.16438
41,1.18239,1.17061
42,1.19461,1.17260
43,1.22578,1.20130
44,1.23715,1.21431
45,1.22665,1.20282
46,1.22173,1.19765
47,1.21977,1.19015
48,1.21556,1.18258
49,1.18688,1.15530
50,1.17650,1.14876
51,1.18390,1.14872
52,1.17492,1.13772
53,1.17112,1.12106
54,1.15245,1.11181
55,1.20561,1.15544
56,1.22142,1.18409
57,1.18749,1.14756
58,1.19255,1.15671
59,1.18857,1.15380
60,1.19763,1.16227
61,1.18417,1.14748
62,1.18822,1.15492
63,1.19175,1.16370
64,1.16998,1.13441
65,1.13931,1.10510
66,1.15021,1.11474
67,1.14369,1.11582
68,1.12609,1.09218
69,1.13218,1.09812
70,1.16491,1.13022
71,1.16472,1.12504
72,1.16017,1.12442
73,1.16813,1.13193
74,1.18747,1.15321
75,1.18661,1.15424
76,1.19268,1.16786
77,1.19179,1.17009
78,1.18084,1.17144
79,1.17230,1.16061
80,1.12875,1.12280
81,1.12960,1.11278
82,1.12997,1.11674
83,1.13898,1.12657
84,1.13237,1.12006
85,1.12186,1.11432
86,1.11669,1.10965
87,1.12238,1.11468
88,1.13255,1.13174
89,1.15629,1.17154
90,1.16172,1.17661
91,1.14736,1.16656
92,1.14225,1.16048
93,1.13888,1.15700
94,1.14112,1.15956
95,1.12037,1.13902
96,1.13499,1.14042
97,1.15316,1.15872
98,1.17120,1.17164
99,1.14630,1.14184
100,1.13269,1.13335
101,1.12205,1.11957
102,1.10543,1.10129
103,1.11470,1.11706
104,1.12431,1.12578
105,1.10825,1.11770
106,1.09373,1.09426
107,1.09668,1.09430
108,1.09743,1.09026
109,1.09753,1.09264
110,1.07799,1.06837
111,1.08075,1.07046
112,1.08534,1.07503
113,1.07126,1.05415
114,1.04521,1.01141
115,1.04576,1.01220
116,1.04783,1.01248
117,1.06111,1.02919
118,1.05642,1.02951
119,1.03066,1.00377
120,1.05049,1.01591
121,1.02855,1.00779
122,1.04880,1.02885
123,1.01537,1.00022
124,1.01860,1.00614
125,1.03258,1.01516
126,1.06034,1.04767
127,1.08230,1.07170
128,1.09841,1.08667
129,1.09299,1.08236
130,1.08507,1.07064
131,1.07007,1.06307
132,1.06797,1.06430
133,1.04525,1.04495
134,1.04365,1.04485
135,1.04907,1.05418
136,1.05637,1.06324
137,1.05392,1.06180
138,1.07023,1.07091
139,1.06802,1.06922
140,1.08748,1.09869
141,1.12602,1.12747
142,1.12252,1.12200
143,1.13770,1.13694
144,1.13315,1.13266
145,1.11872,1.12610
146,1.13069,1.14518
147,1.09472,1.10802
148,1.10418,1.11800
149,1.11137,1.12502
150,1.11020,1.13022
151,1.09380,1.10518
152,1.08094,1.08954
153,1.06709,1.06984
154,1.08491,1.08834
155,1.11482,1.12224
156,1.12946,1.13398
157,1.13481,1.13790
158,1.12979,1.13554
159,1.13241,1.13478
160,1.14142,1.14050
161,1.14027,1.13783
162,1.14679,1.14397
163,1.15432,1.14911
164,1.17105,1.16934
165,1.16423,1.15888
166,1.13927,1.14324
167,1.13832,1.14293
168,1.13471,1.13533
169,1.14462,1.14381
170,1.14791,1.13895
171,1.15719,1.14780
172,1.16826,1.16004
173,1.17994,1.16889
174,1.18861,1.17922
175,1.17613,1.16404
176,1.17595,1.16721
177,1.17231,1.16449
178,1.16754,1.15836
179,1.15188,1.14362
180,1.12220,1.10993
181,1.11830,1.10936
182,1.12096,1.11101
183,1.14261,1.13099
184,1.16131,1.15212
185,1.17246,1.16389
186,1.18343,1.17424
187,1.16040,1.14801
188,1.14901,1.14559
189,1.12624,1.11816
190,1.13414,1.11120
191,1.14213,1.12029
192,1.16603,1.13996
193,1.15207,1.12798
194,1.15914,1.13528
195,1.15104,1.13905
196,1.16286,1.17196
197,1.15470,1.16273
198,1.12805,1.13888
199,1.12063,1.12970
200,1.12500,1.13412
201,1.11669,1.11994
202,1.10869,1.10918
203,1.10914,1.11015
204,1.10589,1.10483
205,1.13286,1.12630
206,1.13575,1.12868
207,1.12187,1.11400
208,1.11360,1.10597
209,1.09520,1.08467
210,1.09183,1.07612
211,1.09266,1.07676
212,1.11255,1.09144
213,1.10670,1.08571
214,1.12765,1.10719
215,1.11010,1.09742
216,1.09153,1.07976
217,1.05186,1.04374
218,1.06078,1.05434
219,1.05176,1.04634
220,1.06548,1.06182
221,1.03383,1.00540
222,1.02967,1.00150
223,1.04138,1.01276
224,1.02606,0.99674
225,1.03068,1.00139
226,1.02024,0.99618
227,1.03254,1.01201
228,1.05232,1.03446
229,1.05197,1.03393
230,1.04526,1.03283
231,1.03416,1.01752
232,1.03773,1.02225
233,1.04923,1.04445
234,1.07034,1.06582
235,1.07726,1.07770
236,1.07532,1.07746
237,1.06145,1.07295
238,1.07700,1.09259
239,1.06959,1.08664
240,1.07536,1.09135
241,1.08141,1.09498
242,1.10487,1.10591
243,1.10109,1.10166
244,1.10162,1.10215
245,1.08450,1.08008
246,1.10325,1.11328
247,1.12407,1.14070
248,1.11912,1.13796
249,1.13426,1.15584
250,1.13544,1.15739
251,1.13200,1.15552
252,1.15566,1.17539
253,1.12499,1.14426
254,1.14199,1.16718
255,1.12324,1.14821
256,1.13958,1.16648
257,1.15176,1.17544
258,1.14008,1.16152
259,1.12040,1.14936
260,1.13677,1.16618
261,1.12535,1.15591
262,1.13097,1.16076
263,1.12406,1.15122
264,1.12436,1.15050
265,1.13862,1.16252
266,1.13915,1.16302
267,1.13874,1.17187
268,1.15358,1.18708
269,1.16424,1.19720
270,1.16734,1.20016
271,1.16096,1.17943
272,1.14568,1.15558
273,1.16232,1.16736
274,1.17035,1.17209
275,1.16934,1.16842
276,1.17677,1.17669
277,1.16981,1.17307
278,1.19474,1.19876
279,1.18452,1.18239
280,1.21825,1.21671
281,1.22094,1.22419
282,1.24183,1.25120
283,1.26708,1.27105
284,1.26917,1.26486
285,1.24032,1.23585
286,1.26621,1.25824
287,1.29700,1.28993
288,1.30245,1.29429
289,1.30261,1.29048
290,1.28103,1.27059
291,1.28560,1.27421
292,1.31721,1.30953
293,1.31385,1.29799
294,1.31307,1.29935
295,1.34659,1.34029
296,1.33540,1.32510
297,1.33569,1.32338
298,1.32785,1.31541
299,1.32420,1.32190
300,1.32245,1.32078
301,1.33108,1.32860
302,1.31591,1.31255
303,1.29685,1.28863
304,1.28268,1.27963
305,1.23448,1.23068
306,1.23940,1.22821
307,1.22749,1.22292
308,1.19792,1.18896
309,1.18990,1.18034
310,1.19492,1.18523
311,1.16658,1.15847
312,1.13538,1.12679
313,1.12727,1.12129
314,1.12611,1.12190
315,1.12961,1.12715
316,1.13196,1.13079
317,1.09760,1.09818
318,1.09610,1.10444
319,1.09455,1.10268
320,1.06415,1.06449
321,1.06425,1.06800
322,1.05876,1.06631
323,1.06276,1.07384
324,1.07067,1.07266
325,1.07457,1.07826
326,1.07585,1.07332
327,1.09428,1.09270
328,1.08756,1.09002
329,1.08672,1.08432
330,1.11713,1.10930
331,1.10192,1.09956
332,1.07023,1.06026
333,1.07096,1.06300
334,1.05818,1.05331
335,1.03178,1.02599
336,1.03638,1.02990
337,1.05129,1.04417
338,1.04197,1.02958
339,1.03025,1.02049
340,1.03458,1.02558
341,1.02499,1.01918
342,1.00824,0.99999
343,0.99536,0.98780
344,0.98576,0.97620
345,0.99615,0.99543
346,0.99568,0.99581
347,0.99965,0.99827
348,1.01291,1.01019
349,0.99465,0.99181
350,0.99340,0.99431
351,1.02218,1.02326
352,1.00794,1.00674
353,1.01797,1.01043
354,1.02002,1.01246
355,1.00504,1.00415
356,1.02900,1.02402
357,1.05257,1.04506
358,1.06468,1.05386
359,1.10059,1.11216
360,1.11664,1.12843
361,1.11020,1.12197
362,1.11722,1.12880
363,1.11969,1.13044
364,1.14091,1.15089
365,1.13719,1.14584
366,1.12000,1.12542
367,1.13007,1.14074
368,1.14132,1.15149
369,1.14699,1.15528
370,1.12831,1.12897
371,1.12661,1.12670
372,1.12528,1.12743
373,1.10324,1.10198
374,1.09891,1.09738
375,1.09059,1.08462
376,1.04680,1.05002
377,1.04208,1.05722
378,1.06430,1.08628
379,1.08017,1.10206
380,1.10050,1.12170
381,1.07371,1.09846
382,1.08631,1.10296
383,1.09611,1.11829
384,1.07747,1.07394
385,1.08805,1.07455
386,1.10177,1.09271
387,1.07364,1.06709
388,1.08014,1.07709
389,1.06801,1.06527
390,1.06782,1.06262
391,1.07358,1.06641
392,1.08841,1.07578
393,1.09331,1.07637
394,1.09527,1.08006
395,1.09587,1.08128
396,1.10725,1.09232
397,1.10042,1.08467
398,1.10475,1.09242
399,1.11247,1.09978
400,1.11179,1.09990
401,1.12936,1.11262
402,1.16543,1.13982
403,1.17122,1.13818
404,1.17668,1.14264
405,1.16485,1.13034
406,1.17137,1.13397
407,1.16046,1.12868
408,1.13659,1.10130
409,1.12785,1.09458
410,1.14586,1.11642
411,1.16348,1.13039
412,1.17920,1.14416
413,1.17447,1.13931
414,1.17916,1.14362
415,1.21013,1.17522
416,1.21587,1.18286
417,1.20323,1.17069
418,1.19138,1.16330
419,1.19182,1.16091
420,1.18946,1.15614
421,1.17593,1.14278
422,1.20079,1.16329
423,1.21050,1.17466
424,1.21115,1.17862
425,1.21686,1.18649
426,1.22747,1.20030
427,1.21504,1.18726
428,1.19685,1.17642
429,1.18670,1.16738
430,1.19261,1.17204
431,1.19002,1.17145
432,1.19557,1.17878
433,1.19947,1.17920
434,1.20669,1.18466
435,1.21881,1.20275
436,1.19098,1.17485
437,1.16381,1.14744
438,1.17265,1.15659
439,1.18467,1.16879
440,1.17355,1.16026
441,1.20254,1.18989
442,1.22205,1.20965
443,1.21093,1.19953
444,1.21146,1.20310
445,1.23159,1.22286
446,1.24043,1.23316
447,1.21568,1.21277
448,1.21331,1.20416
449,1.22079,1.20937
450,1.23939,1.22808
451,1.21525,1.20290
452,1.19050,1.17720
453,1.20789,1.19689
454,1.20339,1.19086
455,1.21788,1.20753
456,1.22033,1.21221
457,1.21401,1.20776
458,1.22986,1.22838
459,1.23289,1.22812
460,1.21290,1.21691
461,1.23295,1.24120
462,1.25534,1.26533
463,1.25545,1.26517
464,1.25359,1.26258
465,1.24290,1.25150
466,1.21780,1.22556
467,1.19605,1.20348
468,1.21545,1.22226
469,1.19808,1.20544
470,1.18621,1.19509
471,1.17752,1.18535
472,1.18085,1.18886
473,1.19767,1.21105
474,1.20636,1.22196
475,1.17230,1.18668
476,1.17443,1.18811
477,1.17236,1.17387
478,1.14820,1.14278
479,1.14996,1.14815
480,1.13571,1.13446
481,1.12830,1.12168
482,1.10444,1.10072
483,1.11940,1.10961
484,1.12099,1.11555
485,1.10371,1.09451
486,1.08108,1.06842
487,1.08800,1.07411
488,1.08249,1.06868

